Star formation and molecular gas properties of post-starburst galaxies

Post-starburst galaxies are believed to be in a rapid transition between major merger starbursts and quiescent ellipticals. Their optical spectrum is dominated by A-type stars, suggesting a starburst that was quenched recently. While optical observations suggest little ongoing star formation, some have been shown to host significant molecular gas reservoirs. This led to the suggestion that gas depletion is not required to end the starburst, and that star formation is suppressed by other processes. We present NOEMA CO(1-0) observations of 15 post-starburst galaxies with emission lines consistent with Active Galactic Nucleus (AGN) photoionization. We collect post-starburst candidates with molecular gas measurements from the literature, with some classified as classical E+A, while others with line ratios consistent with AGN and/or shock ionization. Using far-infrared observations, we show that systems that were reported to host exceptionally-large molecular gas reservoirs host in fact obscured star formation, with some systems showing star formation rates comparable to ULIRGs. Among E+A galaxies with molecular gas measurements, 7 out of 26 (26\%) host obscured starbursts. Using far-infrared observations, post-starburst candidates show similar SFR-$M_{\mathrm{H_2}}$ and Kennicutt-Schmidt relations to those observed in star-forming and starburst galaxies. In particular, there is no need to hypothesize star formation quenching by processes other than the consumption of molecular gas by star formation. The combination of optical, far-infrared, and CO observations indicates that some regions within these galaxies have been recently quenched, while others are still forming stars in highly obscured regions. All this calls into question the traditional interpretation of such galaxies.

==> table_ages.txt <==
0626-52057-0460 & 2 &  90 & 118 & 142 & 230 & 258 & 282 & 100 & 100 & 100 & 0.29 & 0.41 & 0.06 & 0.08 & 0.10 & 0.8 \\
1008-52707-0017 & 2 &  79 & 118 & 147 & 219 & 258 & 287 & 100 & 100 & 100 & 0.28 & 0.41 & 0.06 & 0.08 & 0.11 & 1.2 \\
1463-53063-0262 & 2 &  55 &  72 &  87 & 195 & 212 & 227 & 100 & 100 & 100 & 0.36 & 0.63 & 0.29 & 0.63 & 1.00 & 1.4 \\
1605-53062-0122 & 1 & -88 & -18 &   7 & 141 & 211 & 237 &  25 & 100 & 100 & 0.79 &      & 0.02 & 0.02 & 0.03 & 1.2 \\
1609-53142-0564 & 2 &  69 &  93 & 113 & 209 & 233 & 253 & 100 & 100 & 100 & 0.28 & 0.45 & 0.06 & 0.08 & 0.10 & 0.8 \\
1646-53498-0129 & 2 & 279 & 335 & 388 & 619 & 675 & 728 & 100 & 300 & 300 & 0.29 & 0.43 & 0.09 & 0.13 & 0.17 & 1.0 \\
1686-53472-0386 & 2 &  57 &  78 & 106 & 197 & 218 & 246 & 100 & 100 & 100 & 0.27 & 0.45 & 0.04 & 0.06 & 0.08 & 1.2 \\
1766-53468-0172 & 2 &  20 &  30 &  40 & 160 & 170 & 180 & 100 & 100 & 100 & 0.18 & 0.39 & 0.02 & 0.02 & 0.02 & 0.8 \\
1773-53112-0588 & 1 &  -8 &  -7 &  -6 &  49 &  50 &  51 &  25 &  25 &  25 & 1.00 &      & 0.77 & 1.00 & 1.00 & 1.6 \\
1870-53383-0446 & 2 & 104 & 127 & 167 & 244 & 267 & 307 & 100 & 100 & 100 & 0.21 & 0.30 & 0.03 & 0.04 & 0.05 & 0.8 \\
2026-53711-0219 & 2 & 121 & 148 & 174 & 261 & 288 & 314 & 100 & 100 & 100 & 0.25 & 0.34 & 0.05 & 0.06 & 0.08 & 0.8 \\
2268-53682-0278 & 2 &  63 &  85 & 115 & 203 & 225 & 255 & 100 & 100 & 100 & 0.20 & 0.33 & 0.02 & 0.03 & 0.04 & 0.8 \\
2345-53757-0457 & 2 &   8 &  85 & 122 & 148 & 225 & 262 & 100 & 100 & 100 & 0.26 & 0.42 & 0.04 & 0.06 & 0.09 & 0.0 \\
2494-54174-0129 & 2 &  68 &  85 & 103 & 208 & 225 & 243 & 100 & 100 & 100 & 0.30 & 0.49 & 0.08 & 0.10 & 0.12 & 1.0 \\
6281-56295-0012 &   &     &     &     &     &     &     &     &     &     &      &      &      &      &      &     \\

